Rotation Averaging in a Split Second: A Primal-Dual Method and a Closed-Form for Cycle Graphs

A cornerstone of geometric reconstruction, rotation averaging seeks the set of absolute rotations that optimally explains a set of measured relative orientations between them. In spite of being an integral part of bundle adjustment and structure-from-motion, averaging rotations is both a non-convex and high-dimensional optimization problem. In this paper, we address it from a maximum likelihood estimation standpoint and make a twofold contribution. Firstly, we set forth a novel initialization-free primal-dual method which we show empirically to converge to the global optimum. Further, we derive what is to our knowledge, the first optimal closed-form solution for rotation averaging in cycle graphs and contextualize this result within spectral graph theory. Our proposed methods achieve a significant gain both in precision and performance.

==> graph.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,272); %set diagram left start at 0, and has height of 272
\tikzset{every picture/.style={line width=0.3pt}} %set default line width to 0.75pt        

%Shape: Parallelogram [id:dp7267888152369371] 
\draw  [fill={rgb, 255:red, 240; green, 235; blue, 235 }  ,fill opacity=1 ] (206.12,144.8) -- (207.88,161.03) -- (193.79,157.68) -- (192.03,141.45) -- cycle ;
%Straight Lines [id:da9022760644612274] 
\draw    (192.03,141.45) -- (197.39,126.61) ;
%Straight Lines [id:da4051813804561959] 
\draw    (206.12,144.8) -- (226.19,130.87) ;
%Straight Lines [id:da05932072958941581] 
\draw    (197.39,126.61) -- (226.19,130.87) ;
%Straight Lines [id:da8017352953752648] 
\draw    (207.88,161.03) -- (228.97,158.98) ;
%Straight Lines [id:da7545304307540621] 
\draw    (226.19,130.87) -- (228.97,158.98) ;
%Shape: Parallelogram [id:dp8609308711760574] 
\draw  [fill={rgb, 255:red, 195; green, 195; blue, 195 }  ,fill opacity=1 ] (319.88,229.64) -- (320.05,245.87) -- (303.07,246.03) -- (302.91,229.79) -- cycle ;
%Straight Lines [id:da03399766036381835] 
\draw    (302.91,229.79) -- (293.05,215.03) ;
%Straight Lines [id:da8140167974832738] 
\draw    (303.07,246.03) -- (293.05,240.74) ;
%Straight Lines [id:da6862120425621143] 
\draw    (293.05,215.03) -- (293.05,240.74) ;
%Straight Lines [id:da6344362067492982] 
\draw    (330.05,215.03) -- (330.05,240.74) ;
%Straight Lines [id:da986961156552089] 
\draw    (330.05,215.03) -- (293.05,215.03) ;
%Straight Lines [id:da05234491109259676] 
\draw    (330.05,215.03) -- (319.88,229.64) ;
%Straight Lines [id:da4242308322032623] 
\draw    (330.05,240.74) -- (320.05,245.87) ;
%Straight Lines [id:da6456830800531173] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (197.39,126.61) -- (199.95,151.24) ;
%Straight Lines [id:da4463186215736814] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (193.79,157.68) -- (199.95,151.24) ;
%Straight Lines [id:da42648508184563927] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (199.95,151.24) -- (228.97,158.98) ;
%Straight Lines [id:da2439018120368086] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (293.05,240.74) -- (330.05,240.74) ;
%Shape: Parallelogram [id:dp9262280127617064] 
\draw  [fill={rgb, 255:red, 202; green, 202; blue, 202 }  ,fill opacity=1 ] (433.21,162.43) -- (450.05,159.4) -- (447.9,172.76) -- (431.06,175.78) -- cycle ;
%Straight Lines [id:da6813332879206826] 
\draw    (431.06,175.78) -- (415,172.08) ;
%Straight Lines [id:da23244172600973356] 
\draw    (433.21,162.43) -- (418.89,145.27) ;
%Straight Lines [id:da6987777874135431] 
\draw    (415,172.08) -- (418.89,145.27) ;
%Straight Lines [id:da06204626320401607] 
\draw    (450.05,159.4) -- (445.85,140.03) ;
%Straight Lines [id:da8072920475615127] 
\draw    (418.89,145.27) -- (445.85,140.03) ;
%Straight Lines [id:da10858429477982012] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (415,172.08) -- (440.55,167.59) ;
%Straight Lines [id:da7692404902238298] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (447.9,172.76) -- (440.55,167.59) ;
%Straight Lines [id:da4958969095581015] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (440.55,167.59) -- (445.85,140.03) ;
%Shape: Parallelogram [id:dp112899201703894] 
\draw  [fill={rgb, 255:red, 240; green, 240; blue, 240 }  ,fill opacity=1 ] (345.59,44.38) -- (355.1,67.01) -- (336.55,69.84) -- (327.05,47.2) -- cycle ;
%Straight Lines [id:da018273520150632994] 
\draw    (327.05,47.2) -- (347.5,40.06) ;
%Straight Lines [id:da05032269520971688] 
\draw    (345.59,44.38) -- (358.43,39.03) ;
%Straight Lines [id:da3269613139005332] 
\draw    (355.1,67.01) -- (363.63,51.72) ;
%Straight Lines [id:da9939589072170459] 
\draw    (358.43,39.03) -- (363.63,51.72) ;
%Straight Lines [id:da3691983008160157] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (347.5,40.06) -- (353.6,53.56) ;
%Straight Lines [id:da981130491513508] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (336.55,69.84) -- (353.6,53.56) ;
%Straight Lines [id:da4369575318323199] 
\draw    (347.5,40.06) -- (358.43,39.03) ;
%Straight Lines [id:da10847094113825317] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (353.6,53.56) -- (363.63,51.72) ;
%Straight Lines [id:da5011171902044586] 
\draw    (311.05,203.03) -- (241.05,138.02) ;
\draw [shift={(241.05,138.02)}, rotate = 222.89] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
\draw [shift={(311.05,203.03)}, rotate = 222.89] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
%Straight Lines [id:da6759277511981835] 
\draw    (406.05,156.02) -- (311.05,203.03) ;
\draw [shift={(406.05,156.02)}, rotate = 153.67] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
%Straight Lines [id:da6957020208194983] 
\draw    (345.05,83.03) -- (241.05,138.02) ;
\draw [shift={(241.05,138.02)}, rotate = 152.13] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
\draw [shift={(345.05,83.03)}, rotate = 152.13] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
%Straight Lines [id:da09233532052241866] 
\draw    (406.05,156.02) -- (345.05,83.03) ;
\draw [shift={(345.05,83.03)}, rotate = 230.11] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
\draw [shift={(406.05,156.02)}, rotate = 230.11] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
%Straight Lines [id:da3945892402118024] 
\draw    (241.05,138.02) -- (406.05,156.02) ;
\draw [shift={(406.05,156.02)}, rotate = 6.23] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;
\draw [shift={(241.05,138.02)}, rotate = 6.23] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]      (0, 0) circle [x radius= 3.35, y radius= 3.35]   ;

% Text Node
\draw (181,164) node [anchor=north west][inner sep=0.75pt]    {$R_{1}$};
% Text Node
\draw (299.95,250.27) node [anchor=north west][inner sep=0.75pt]    {$R_{2}$};
% Text Node
\draw (444,179) node [anchor=north west][inner sep=0.75pt]    {$R_{3}$};
% Text Node
\draw (369.95,37) node [anchor=north west][inner sep=0.75pt]    {$R_{4}$};
% Text Node
\draw (253,167) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$\widetilde{R}_{12}$};
% Text Node
\draw (360.55,182.52) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$\widetilde{R}_{23}$};
% Text Node
\draw (273,90) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$\widetilde{R}_{14}$};
% Text Node
\draw (380,105) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$\widetilde{R}_{34}$};
% Text Node
\draw (320,128) node [anchor=north west][inner sep=0.75pt]  [font=\small]  {$\widetilde{R}_{15}$};
\end{tikzpicture}
